Elastic plate basis for the deformation and electron diffraction of twisted bilayer graphene on a substrate

A basis is derived from elastic plate theory that quantifies equilibrium and dynamic deformation and electron diffraction patterns of twisted bilayer graphene (TBG). The basis is derived by solving in-plane and out-of-plane normal modes of an unforced parallelogram elastic plate. We show that a combination of only a few basis terms successfully captures the relaxed TBG structure with and without an underlying substrate computed using atomistic simulations. The results are validated by comparison with electron diffraction experiments. A code for extracting the elastic plate basis coefficients from an experimental electron diffraction image accompanies this paper. TBG dynamics are also studied by computing the phonon band structure from atomistic simulations. Low-energy phonons at the $\Gamma$ point are examined in terms of the mode shape and frequency. These modes are captured by simple elastic plate models with uniformly distributed springs for inter-layer and substrate interactions.

==> I2An_3/rel_I_electron_diffraction_0.79deg.txt <==
% Twist angle=0,79 deg (p=1,q=83)
% First order Bragg spot
0.0560, 0.0307 % Relative intensity of first and second superlattice peak
% Second order Bragg spot
0.2738, 0.0371 % Relative intensity of first and second superlattice peak
% Third order Bragg spot
0.4036, 0.1482 % Relative intensity of first and second superlattice peak

==> I2An_3/rel_I_electron_diffraction_1.12deg.txt <==
% Twist angle=1.22 deg (p=1,q=55)
% First order Bragg spot
0.0201, 0.0141 % Relative intensity of first and second superlattice peak
% Second order Bragg spot
0.0858, 0.0139 % Relative intensity of first and second superlattice peak
% Third order Bragg spot
0.2024, 0.0551 % Relative intensity of first and second superlattice peak
